Resolved Dust-Gas-Metallicity relations in nearby spiral galaxies

Context: Understanding the interstellar medium (ISM) requires high-resolution, multi-component mapping to capture its complex physical structure. Nearby spiral galaxies, with their abundant and diverse ISM, provide an ideal laboratory for such a comprehensive analysis at sub-galactic scales. Aims: We investigate dust-to-gas (DGR) and dust-to-metal (DMR) ratios as a functions of gas-phase metallicity (Z), on spatial scales ranging from 0.6 to 2.3 kpc, in a sample of 10 nearby spiral galaxies, spanning more than an order of magnitude in stellar mass (9.7 \le \log(M_*/M_\odot) \leq 11.0), star formation rate (SFR, \sim 0.3--3 \, M_\odot \, \rm yr^{-1}) and metallicity ranging from 8.3 \lesssim 12 + \log( O/H) \lesssim 8.8. We explore how the DGR-Z and DMR-Z relations are shaped by the assumptions behind the CO-to-H_2 conversion factor (\alpha_{CO}). Methods: We homogeneously combine maps of dust, atomic gas, molecular gas, and metallicity. Motivated by the diversity in L_{CO(1-0)}/SFR ratios and metallicity across our sample, we introduce a hybrid \alpha_{CO} prescription to distinguish between CO-bright and CO-dark regimes. The derived DGR-Z and DMR-Z relations are compared with other global and resolved observational results, and with the predictions of dust and chemical evolution models. Results: Both DGR-Z and DMR-Z relations are dependent on the adopted \alpha_{CO} prescription, and no single \alpha_{CO} can reproduce the properties of the entire sample, motivating the use of a hybrid approach. The DGR increases with metallicity, spanning \sim 1 dex across the sampled range; while the DMR remains approximately constant at \log(\mathrm{DMR}) = -0.53 \pm 0.13, implying that \sim 30 \% of metals are locked into dust grains. This flat behavior indicates an evolved dust phase where efficient ISM grain growth drives a saturation regime balancing dust formation and destruction.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

